IcebergHT: High Performance PMEM Hash Tables Through Stability and Low Associativity

Modern hash table designs strive to minimize space while maximizing speed. The most important factor in speed is the number of cache lines accessed during updates and queries. This is especially important on PMEM, which is slower than DRAM and in which writes are more expensive than reads. This paper proposes two stronger design objectives: stability and low-associativity. A stable hash table doesn't move items around, and a hash table has low associativity if there are only a few locations where an item can be stored. Low associativity ensures that queries need to examine only a few memory locations, and stability ensures that insertions write to very few cache lines. Stability also simplifies scaling and crash safety. We present IcebergHT, a fast, crash-safe, concurrent, and space-efficient hash table for PMEM based on the design principles of stability and low associativity. IcebergHT combines in-memory metadata with a new hashing technique, iceberg hashing, that is (1) space efficient, (2) stable, and (3) supports low associativity. In contrast, existing hash-tables either modify numerous cache lines during insertions (e.g. cuckoo hashing), access numerous cache lines during queries (e.g. linear probing), or waste space (e.g. chaining). Moreover, the combination of (1)-(3) yields several emergent benefits: IcebergHT scales better than other hash tables, supports crash-safety, and has excellent performance on PMEM (where writes are particularly expensive).

==> data/Iceberg_Sheet.tsv <==
																																		
																																		
																																		
																																		
																																		
																																		
																																		
	No Resizing, No HugePages																																	
	Insert								Removals								Pos query								Neg query									
Threads	Iceberg	Iceberg (Resize Enabled)	Cuckoo		TBB		Faster		Iceberg	Iceberg (Resize Enabled)	Cuckoo		TBB		Faster		Iceberg	Iceberg (Resize Enabled)	Cuckoo		TBB		Faster		Iceberg	Iceberg (Resize Enabled)	Cuckoo		TBB		Faster			
1	7111047.566	4781761.597	3313317.609		4554101.376		3524307.39		4384440.383	4218476.459	8160761.397		3196015.584		4181504.685		14964185.61	10293476.86	9479784.789		4052520.874		3356566.78		10912484.51	8438029.457	9029857.044		8563830.254		7000598.181			
2	14127463.7	9498980.053	6483670.156		8158344.062		5386396.895		8744917.972	8434629.295	15693028.28		5978581.694		6481119.753		29978767.08	20617813.45	18410190.27		7916629.674		4469967.496		21541482.39	16338946.63	17384480.14		17341618.44		10353714.42			
4	27459607.9	18574889.91	12313887.23		10742487.35		9994590.827		17052122.26	16532102.8	29455052.09		9786117.436		10391498.15		57862622.42	40005582.05	34294685.7		15026352.78		5775189.007		41496367.87	40005582.05	32166166.18		33325277.39		15960691.94			
8	53704911.62	36640615.35	23322658.92		9984474.897		10412143.74		33528928.18	32497346.85	55458934.88		9874797.089		11611957.32		110312122.1	76152104.73	58741272.95		29705514.56		10391711.32		81348411.91	76152104.73	59025365.35		62729421.85		21833266.58			
16	95726207.1	67587011.26	29445944.81		7394184.766		9744267.789		60611441.73	56844309.57	92335313.5		10678200.93		11602745.15		204516936.2	141573357.9	81182172.64		53974854.97		11216056.98		152493007.5	113661344.8	100560201.2		114814722.1		20627319.64			
																																		
																																		
																																		
																																		
																																		
																																		
	YCSB  (Resizing: starting with 2^24 slots. Initially 2^26 keys at load)																																	
	Workload A								Workload B								Workload C								Workload D									
	load	run	load 	run	load	run			load	run	load	run	load	run			load	run	load	run	load	run			load	run	load	run	run	load 				
Threads	Iceberg	Iceberg	Cuckoo	Cuckoo	TBB	TBB			Iceberg		Cuckoo		TBB	TBB			Iceberg		Cuckoo		TBB	TBB			Iceberg		Cuckoo		TBB	TBB				
1	4696968	5457791	2837564	3373985	3008155	2482458			4740652	8745937	2723530	6265465	3021127	3277184			4702704	9699193	2733444	7019972	3017210	3632305			4529004	7586940								
2	9173840	10868641	5224113	6354962	5792015	4825438			9275126	17715034	4989298	12163604	5606687	6555086			9185983	19408084	4994159	13662194	5726052	6981536			0	0								
4	17168423	20573350	9580811	11150855	9874705	9238669			17597932	33989106	8868432	22398662	10187170	13011440			17416952	37917387	9101615	25735513	10174111	13426035			0	0								
8	29095961	37561617	16780147	18426222	11811568	16481709			28991560	65735138	15444414	41705073	11992389	24331333			29342185	71314834	15102432	43678315	12361286	24989311			0	0								
16	48835726	61762380	21699189	15709621	10893877	19369068			47450570	118169765	20872360	71554319	10955561	45954429			45897120	136326844	21219751	66780193	11044009	47318169			0	0								
																																		
																																		
																																		
																																		
	YCSB 																																	
	Workload A								Workload B								Workload C								Workload D									
	Iceberg		Cuckoo		TBB				Iceberg		Cuckoo		TBB				Iceberg		Cuckoo		TBB				Iceberg		Cuckoo		TBB					
Threads	load	run	load 	run	load	run			load	run	load	run	load	run			load	run	load	run	load	run			load	run	load	run	load	run				run
1	4.696968	5.457791	2.837564	3.373985	3.008155	2.482458			4.740652	8.745937	2.72353	6.265465	3.021127	3.277184			4.702704	9.699193	2.733444	7.019972	3.01721	3.632305			4.529004	7.58694								
2	9.17384	10.868641	5.224113	6.354962	5.792015	4.825438			9.275126	17.715034	4.989298	12.163604	5.606687	6.555086			9.185983	19.408084	4.994159	13.662194	5.726052	6.981536												
4	17.168423	20.57335	9.580811	11.150855	9.874705	9.238669			17.597932	33.989106	8.868432	22.398662	10.18717	13.01144			17.416952	37.917387	9.101615	25.735513	10.174111	13.426035												
8	29.095961	37.561617	16.780147	18.426222	11.811568	16.481709			28.99156	65.735138	15.444414	41.705073	11.992389	24.331333			29.342185	71.314834	15.102432	43.678315	12.361286	24.989311												
16	48.835726	61.76238	21.699189	15.709621	10.893877	19.369068			47.45057	118.169765	20.87236	71.554319	10.955561	45.954429			45.89712	136.326844	21.219751	66.780193	11.044009	47.318169												

==> data/clht_lb_res_micro_dram.csv <==
threads  insert         negative        positive      remove
1        7382240.79     11008772.32     11865247.77   7499063.79 
2        14174686.67    22422473.21     23799924.25   15304421.82 
4        26518857.42    42518318.38     44538082.24   29057610.92
8        46767171.21    82118798.38     87091238.68   56807139.43
16       44539221.11    150015935.79    156040921.15  103589798.29


==> data/clht_lb_res_micro_dram_bar_read.csv <==
opr thrpt
pos   156040921.15
neg    150015935.79


==> data/clht_lb_res_micro_dram_bar_write.csv <==
opr thrpt
ins  44539221.11
del  103589798.29


==> data/clht_lb_res_micro_dram_instan.csv <==
load  throughput
5     16743504.381736
10    16619488.821605
15    15827114.204778
20    15027051.907140
25    14010057.743086
30    13295888.811624
35    12159159.348659
40    11265412.675846
45    10375288.715363
50    9503137.187421
55    8859889.965717
60    8244026.382777
65    7377761.800625
70    6941572.502341
75    6472150.852257
80    6024844.900163
85    5540839.033776
90    5315730.385358
95    4970301.812577


==> data/clht_lb_res_micro_dram_instan_rss.csv <==
load  throughput
5     1053346
10    1055598
15    1063434
20    1081034
25    1111514
30    1158578
35    1221758
40    1302150
45    1399678
50    1511934
55    1639878
60    1780698
65    1931378
70    2092502
75    2263162
80    2439862
85    2621566
90    2809714
95    3001910


==> data/clht_lb_res_micro_dram_instan_se.csv <==
se              throughput
0.04977357867   16743504.38  
0.09933478464   16619488.82
0.1479042423    15827114.2
0.1939950085    15027051.91
0.2358440829    14010057.74
0.2715162898    13295888.81
0.3003881292    12159159.35
0.3221060554    11265412.68
0.3371198233    10375288.72
0.3467664594    9503137.187
0.3516827471    8859889.966
0.3533140375    8244026.383
0.3528953939    7377761.801
0.350777777     6941572.502
0.347492579     6472150.852
0.3438148551    6024844.9
0.3399836586    5540839.034
0.3358770323    5315730.385
0.3318377966    4970301.813






















==> data/clht_lb_res_micro_dram_recipe.csv <==
threads  insert         negative        positive      remove
1        2497880.557430               29091027.516261                25617950.794474              3684274.665546
2        4901161.233662               55629258.188381                50620997.766867              7214878.728379    
4        9540605.140641               108828105.604546                98053912.970774              14211387.230923    
8        17993721.507740               207517204.401609                186437441.002788              27594944.872534  
16       25888605.309291               371137982.335846                322768692.825615              51170429.388290 


==> data/clht_lb_res_micro_pmem.csv <==
threads  insert       negative         positive         remove
1        711409.74    4790504.88       5320485.15       900074.61
2        1396867.66   9459831.63       10512268.55      1771231.50
4        2674077.11   18490628.66      20537891.91      3440254.49
8        5008060.94   35012812.46      39338803.02      6534120.78
16       8821814.07   60901754.41      68317797.26      11746479.91


==> data/clht_lb_res_micro_pmem_bar_read.csv <==
opr thrpt
pos  68317797.26 
neg  60901754.41  


==> data/clht_lb_res_micro_pmem_bar_write.csv <==
opr thrpt
ins  8821814.07
del  11746479.91 


==> data/clht_lb_res_ycsb_dram.csv <==
threads  load         a             b             c
1        2531628      3863686       13443792      13527910
2        4860871      6540604       25005279      26239510
4        8956915      10213868      44520935      51167172 
8        14530208     13135053      73172159      97847060
16       15183784     11428137      99327460      173506155


==> data/clht_lb_res_ycsb_dram_bar_bc.csv <==
opr thrpt
runb 99327460
runc 173506155


==> data/clht_lb_res_ycsb_dram_bar_la.csv <==
opr thrpt
load 15183784
runa 11428137
 


==> data/clht_lb_res_ycsb_pmem.csv <==
threads  load        a            b           c
1        711132      1223164      4576044     4682439
2        1353874     2270763      8794532     9269986
4        2643207     3583241      15451262    18153078
8        4987547     5199672      25214207    34760261
16       9034592     2537291      20919553    61408265


==> data/cuckoo_micro_dram.csv <==
threads  insert         negative        positive      remove
1        3313317.609    9029857.044     9479784.789	  8160761.397	
2        6483670.156    17384480.14     18410190.27	  15693028.28	
4        12313887.23    32166166.18     34294685.7	  29455052.09	
8        23322658.92    59025365.35     58741272.95	  55458934.88	
16       29445944.81    100560201.2     81182172.64	  92335313.5	


==> data/cuckoo_micro_dram_bar_read.csv <==
opr thrpt
pos  81182172.64 
neg  100560201.2


==> data/cuckoo_micro_dram_bar_write.csv <==
opr thrpt
ins  29445944.81
del  92335313.5


==> data/cuckoo_micro_dram_instan.csv <==
load  throughput
5   6565180.369562
10  6209761.512293
15  5888781.059546
20  5715609.545773
25  5580488.267240
30  5494574.998752
35  5399582.506940
40  5311542.175791
45  5190013.777366
50  5045592.571525
55  4853512.361200
60  4614178.647473
65  4312232.828349
70  3964037.714568
75  3545006.778151
80  3058567.559470
85  2422521.509622
90  1658721.337234
95  737914.709207


==> data/cuckoo_micro_dram_instan_rss.csv <==
load  rss
5   1188710 
10  1188710 
15  1188722 
20  1188722 
25  1188722 
30  1188722 
35  1188722 
40  1188722 
45  1188722 
50  1188722 
55  1188722 
60  1188722 
65  1188722 
70  1188722 
75  1188722 
80  1188722 
85  1188722 
90  1188722 
95  1188722 


==> data/cuckoo_micro_dram_instan_se.csv <==
se              throughput
0.04410562711   6565180.37  
0.08821125422   6209761.512
0.1323155456    5888781.06
0.1764207275    5715609.546
0.2205259093    5580488.267
0.2646310912    5494574.999
0.3087362731    5399582.507
0.3528414549    5311542.176
0.3969466368    5190013.777
0.4410518187    5045592.572
0.4851570005    4853512.361
0.5292621824    4614178.647
0.5733673643    4312232.828
0.6174725461    3964037.715
0.661577728     3545006.778
0.7056829099    3058567.559
0.7497880917    2422521.51
0.7938932736    1658721.337
0.8379984555    737914.7092


==> data/cuckoo_micro_dram_resize_rss.csv <==
count rss
13421772  1188559
26843544  1188559
40265316  1188559
53687088  1188559
67108860  3547659
80530632  3547659
93952404  3547659
107374176 3547659
120795948 3547659
134217720 7086675
147639492 7086675
161061264 7086675
174483036 7086675
187904808 7086675
201326580 7086675
214748352 7086675
228170124 7086675
241591896 7086675
255013668 7086675


==> data/cuckoo_ycsb_dram.csv <==
threads   load        a           b             c
1         2837564     3373985	    6265465		    7019972	
2         5224113	    6354962	    12163604      13662194
4         9580811	    11150855    22398662      25735513
8         16780147    18426222    41705073      43678315
16        21699189    15709621    71554319      66780193


==> data/cuckoo_ycsb_dram_bar_bc.csv <==
opr thrpt
runb 71554319
runc 66780193


==> data/cuckoo_ycsb_dram_bar_la.csv <==
opr thrpt
load 21699189 
runa 15709621


==> data/dash_micro_pmem.csv <==
threads  insert           negative         positive         remove
1        1526038.313248   4265178.503585   2946383.999635   1912841.132360
2        2900055.962246   8413674.684873   5737551.877646   3448330.184881
4        5278797.018459   16308927.527673  11229258.785213  6115661.973204
8        9052400.615613   30502073.654538  21747585.450366  10194415.118843
16       13900566.687916  51377032.413293  39042179.387931  15335389.651928


==> data/dash_micro_pmem_bar_read.csv <==
opr thrpt
pos  39042179.387931 
neg  51377032.413293 


==> data/dash_micro_pmem_bar_write.csv <==
opr thrpt
ins  13900566.687916
del  15335389.651928 


==> data/dash_ycsb_pmem.csv <==
threads  load             a                b                c
1        1360287.313085   1656405.021878   2264946.157178   2356391.991257
2        2532821.909099   3132784.464600   4469258.465768   4668242.928068
4        4495754.427282   5695483.752809   8640296.167752   9141936.419261
8        7379142.898716   9600101.761079   16137351.860055  17593239.357946
16       10607285.315589  14203178.915558  28323792.014058  32456714.660343


==> data/iceberg_micro_dram.csv <==
threads  insert         negative        positive      remove
1        4968764.05     8826178.00      11860051.59   4228600.26 
2        9858510.66     17204297.32     23729736.23   8440548.76
4        18717801.72    33033738.40     45810021.71   15869407.94
8        37054066.24    64665308.70     87168924.06   31182640.09
16       68539234.69    121165323.93    159381323.50  56513101.52


==> data/iceberg_micro_dram_bar_read.csv <==
opr thrpt
pos 150039403.93 
neg 117503980.65 


==> data/iceberg_micro_dram_bar_read_blocklock.csv <==
opr thrpt
pos 149167779.56 
neg 131617310.90 


==> data/iceberg_micro_dram_bar_write.csv <==
opr thrpt
ins 80622560.01 
del 65856935.23


==> data/iceberg_micro_dram_bar_write_blocklock.csv <==
opr thrpt
ins 63994751.00 
del 50210359.67


==> data/iceberg_micro_dram_instan.csv <==
load  throughput
5   4695372.086659
10  4793894.287695
15  4754946.990250
20  4803065.132140
25  4819998.366682
30  4783703.046477
35  4866020.699520
40  4794912.632927
45  4827526.855274
50  4795968.761311
55  4783783.701234
60  4800893.370168
65  4781408.365757
70  4709023.929602
75  4627924.161384
80  4498481.684110
85  4677266.700422
90  5150300.859719
95  5957364.307317


==> data/iceberg_micro_dram_instan_rss.csv <==
load  rss
5    1276420
10   1276420
15   1276420
20   1276420
25   1276420
30   1276420
35   1276420
40   1276420
45   1276420
50   1276420
55   1276420
60   1276420
65   1276420
70   1276420
75   1276420
80   1276420
85   1276420
90   1276420
95   1276424


==> data/iceberg_micro_dram_instan_se.csv <==
se              throughput
0.04395012271  4695372.087
0.08790024541  4793894.288
0.1318503681   4754946.99
0.1758004908   4803065.132
0.2197506135   4819998.367
0.2637007362   4783703.046
0.3076508589   4866020.7
0.3516009817   4794912.633
0.3955511044   4827526.855
0.4395012271   4795968.761
0.4834513498   4783783.701
0.5274014725   4800893.37
0.5713515952   4781408.366
0.6153017179   4709023.93
0.6592518406   4627924.161
0.7032019633   4498481.684
0.747152086    4677266.7
0.7911022087   5150300.86
0.8350497146   5957364.307























==> data/iceberg_micro_dram_instan_se_blocklock.csv <==
se              throughput
0.04395012271  5533329.12
0.08790024541  5514348.10
0.1318503681   5479546.90
0.1758004908   5430435.98
0.2197506135   5390874.62
0.2637007362   5334069.79
0.3076508589   5254877.48
0.3516009817   5199641.44
0.3955511044   5158380.86
0.4395012271   5132150.60
0.4834513498   5111375.00
0.5274014725   5080091.55
0.5713515952   5036685.88
0.6153017179   4971115.73
0.6592518406   4851195.65
0.7032019633   4691590.51
0.747152086    4459363.41
0.7911022087   4219441.14
0.8350497146   4022817.94























==> data/iceberg_micro_dram_norw.csv <==
threads  insert         negative        positive      remove
1        5144436.89     8242804.87      10639498.36   4413031.40
2        10251304.89    16271844.87     21364132.52   8854734.96
4        19537718.66    31429783.45     39888611.21   16654532.63
8        38609688.96    62123952.52     78205007.57   32787266.42
16       70622560.01    117503980.65    150039403.93  60856935.23


==> data/iceberg_micro_dram_resize_rss.csv <==
count   rss
15117154    1276346
30234308    1276346
45351462    1276346
60468616    1276346
75585770    2390854
90702924    2393518
105820078   2512010
120937232   2530098
136054386   4759090
151171540   4759090
166288694   4759162
181405848   4763794
196523002   4821738
211640156   4995226
226757310   5037602
241874464   5037618
256991618   6759770
272108772   9495602
287225926   9495602


==> data/iceberg_micro_dram_resize_rss_95.csv <==
count   rss
15117154   1276414 
30234308   1276414 
45351462   1276414 
60468616   1276414 
75585770   2390910 
90702924   2390966 
105820078  2438546 
120937232  2530170 
136054386  2531362 
151171540  4777250 
166288694  4777250 
181405848  4777354 
196523002  4785382 
211640156  4863618 
226757310  5038398 
241874464  5056166 
256991618  5058498 
272108772  5067814 
287225926  6383246 


==> data/iceberg_micro_pmem.csv <==
threads  insert           negative         positive         remove
1        2392278.657749   6179348.289520   5100599.717656   2139396.236305
2        4577108.216850   11992740.524997  10074222.609071  4104807.894046
4        8437865.845120   22890079.406133  19731020.660801  7581788.290841
8        14986736.874951  43875411.060723  37868893.093971  13454617.551401
16       24871178.066141  80177502.268427  69318235.762431  21943243.151000


==> data/iceberg_micro_pmem_bar_read.csv <==
opr thrpt
pos 68142267.356565  
neg 77648219.729493


==> data/iceberg_micro_pmem_bar_write.csv <==
opr thrpt
ins 23869426.385360 
del 22836164.742288


==> data/iceberg_micro_pmem_iine.csv <==
threads		insert		negative		positive		remove
1		2296187.460661		5522736.996298		4952029.773137		2320880.624401
2		4390944.595317		10888858.847451		9745655.148923		4433510.490397
4		8038915.212028		21065438.301555		19195745.566672		8103631.057426
8		14117804.461723		40922501.522738		36974122.546592		14180341.512776
16		23869426.385360		77648219.729493		68142267.356565		22836164.742288


==> data/iceberg_micro_pmem_iine_blocklock.csv <==
threads		insert		negative		positive		remove
1		1640470.617830		5844774.591658		4930112.982180		1614278.747466
2		3186462.676033		11668426.239974		9796424.998866		3145323.598937
4		5973469.304326		23047520.052251		18994911.871279		5943865.191588
8		10813008.280104		45412269.687904		36753163.371523		10844570.852256
16		18673025.089735		84406647.538939		67730363.631069		18669931.543716


==> data/iceberg_micro_pmem_norw.csv <==
threads         insert          negative                positive                remove
1               2537997.718009          5519709.900215          4890166.920807          2362537.719558
2               4879425.187153          10875638.815922         9668248.935821          4572790.641742
4               8803932.868108          21067344.423657         18942586.810847         8319196.355146
8               15405583.442357         41007910.080350         36600298.019423         14714791.568553
16              25488086.467375         75902655.135054         67227017.201741         24361154.777472


==> data/iceberg_ycsb_dram.csv <==
threads  load      a         b          c
1        4696968   5457791   8745937    9699193
2        9173840   10868641  17715034   19408084
4        17168423  20573350  33989106   37917387
8        29095961  37561617  65735138   71314834
16       48835726  61762380  118169765  136326844


==> data/iceberg_ycsb_dram_bar_bc.csv <==
opr thrpt
runb 121449511
runc 142138834


==> data/iceberg_ycsb_dram_bar_bc_blocklock.csv <==
opr thrpt
runb 120703031 
runc 141628014


==> data/iceberg_ycsb_dram_bar_la.csv <==
opr thrpt
load 49053497   
runa 62476022


==> data/iceberg_ycsb_dram_bar_la_blocklock.csv <==
opr thrpt
load 39531942
runa 53779524 


==> data/iceberg_ycsb_dram_norw.csv <==
threads  load      a           b          c
1        5001565   5934887     8913937    9729840
2        9626992   11434497    17787647   19361834
4        17803558  20615990    34412709   37223218
8        32962522  40153587    66394377   72739341
16       49053497  62476022    121449511  142138834


==> data/iceberg_ycsb_pmem.csv <==
threads  load             a                b                c
1        2356667.136527   2650166.948095   3867651.515377   4015920.363295
2        4465149.092724   5081533.603666   7566124.827701   8022463.901733
4        7914963.609718   9261587.385429   14663912.463133  15721397.190046
8        13197443.655164  15939162.210239  27475356.268974  30406256.087190
16       19203971.381282  24230510.907895  48648197.707796  56275906.701581


==> data/iceberg_ycsb_pmem_iine.csv <==
threads		load		a		b		c
1		1241466.0		1634093.0		3919818.0		4646586.0
2		2413604.0		3172290.0		7742531.0		9225777.0
4		4366521.0		6113169.0		14860530.0		15525600.0
8		8313577.0		11393556.0		28003610.0		34543023.0
16		13944993.0		20048709.0		50448702.0		64287752.0


==> data/iceberg_ycsb_pmem_iine_blocklock.csv <==
threads		load		a		b		c
1		984475.0		1438450.0		3971376.0		4858333.0
2		1946716.0		2948941.0		7850294.0		9647061.0
4		3733215.0		5641819.0		14868895.0		18766199.0
8		6963085.0		10581955.0		28279854.0		36206037.0
16		12090532.0		18443477.0		51782101.0		66775107.00000001


==> data/iceberg_ycsb_pmem_norw.csv <==
threads         load            a               b               c
1               1360656.0               1630174.0               3996337.0               4809362.0
2               2651663.0               3229394.0               7905185.0               9545301.0
4               5001239.0               6137392.0               15008792.0              18564037.0
8               9188082.0               11580867.0              28989340.0              35869031.0
16              15767578.0              20673597.0              52278875.0              65409844.0


==> data/tbb_micro_dram.csv <==
threads   insert          negative        positive      remove
1         4554101.376     8563830.254	    4052520.874   3196015.584	
2         8158344.062     17341618.44	    7916629.674	  5978581.694
4         10742487.35     33325277.39	    15026352.78	  9786117.436
8         9984474.897     62729421.85	    29705514.56	  9874797.089
16        7394184.766     114814722.1	    53974854.97	  10678200.93


==> data/tbb_micro_dram_bar_read.csv <==
opr thrpt
pos   53974854.97
neg  114814722.1


==> data/tbb_micro_dram_bar_write.csv <==
opr thrpt
ins  7394184.766
del  10678200.93


==> data/tbb_micro_dram_instan.csv <==
load  throughput
5   5970446.827077 
10  5864985.816902 
15  5656972.009712 
20  5461285.230456 
25  5279372.284292 
30  5122381.317630 
35  4978547.164130 
40  4822907.350947 
45  4684592.040353 
50  4555400.984861 
55  4429015.203125 
60  4314410.787503 
65  4209378.238543 
70  4086952.842723 
75  3987411.079594 
80  3875265.879169 
85  3782109.296578 
90  3674854.523640 
95  3592140.784019 


==> data/tbb_micro_dram_instan_rss.csv <==
load  rss
5   1684178 
10  1790058 
15  1896034 
20  2001974 
25  2107950 
30  2213890 
35  2319802 
40  2425746 
45  2531718 
50  2637662 
55  2743634 
60  2849514 
65  2955490 
70  3061430 
75  3167406 
80  3273346 
85  3379322 
90  3485202 
95  3591174 


==> data/tbb_micro_dram_instan_se.csv <==
se              throughput
0.0311302012    5970446.827
0.05857776675   5864985.817
0.08295547443   5656972.01
0.1047542076    5461285.23
0.124359686     5279372.284
0.1420905284    5122381.318
0.1582038467    4978547.164
0.1729077983    4822907.351
0.1863790517    4684592.04
0.1987699713    4555400.985
0.2102017981    4429015.203
0.2207904927    4314410.788
0.2306129948    4209378.239
0.2397582829    4086952.843
0.2482889784    3987411.08
0.2562701285    3875265.879
0.2637480536    3782109.297
0.2707786808    3674854.524
0.2773876175    3592140.784


==> data/tbb_micro_dram_resize_rss.csv <==
count   rss
13421772    2001763   
26843544    2425527
40265316    2849287
53687088    3273111
67108860    3696875
80530632    5693499
93952404    6117263
107374176   6541087
120795948   6964851
134217720   7388611
147639492   10958099
161061264   11381927
174483036   11805691
187904808   12229451
201326580   12653211
214748352   13077027
228170124   13500791
241591896   13924555
255013668   14348315


==> data/tbb_ycsb_dram.csv <==
threads   load        a           b             c
1         3008155	    2482458	    3277184	      3632305	
2         5792015	    4825438	    6555086	      6981536	
4         9874705	    9238669	    13011440      13426035
8         11811568    16481709    24331333      24989311
16        10893877    19369068    45954429      47318169


==> data/tbb_ycsb_dram_bar_bc.csv <==
opr thrpt
runb 45954429
runc 47318169


==> data/tbb_ycsb_dram_bar_la.csv <==
opr thrpt
load  10893877
runa 19369068


==> data/ycsb_workloada_insert_cdf.csv <==
Latency_nsec cdf
89.930140 0.000046
101.092876 0.000134
113.641207 0.000293
127.747121 0.000373
143.603956 0.000424
161.429048 0.000662
181.466712 0.001147
203.991585 0.002560
229.312398 0.016376
257.776201 0.045125
289.773124 0.345489
325.741720 0.752529
366.174982 0.816475
411.627093 0.847672
462.721027 0.885935
520.157085 0.915963
584.722494 0.940747
657.302198 0.964531
738.890985 0.974792
830.607123 0.981286
933.707687 0.985591
1049.605789 0.988656
1179.889946 0.990803
1326.345853 0.992286
1490.980855 0.993165
1676.051466 0.993653
1884.094290 0.993902
2117.960794 0.994031
2380.856388 0.994392
2676.384358 0.995082
3008.595254 0.995774
3382.042411 0.996429
3801.844349 0.996868
4273.754939 0.997144
4804.242258 0.997381
5400.577244 0.997568
6070.933355 0.997678
6824.498592 0.997745
7671.601435 0.997774
8623.852402 0.997790
9694.303188 0.997822
10897.625553 0.997859
12250.312415 0.997900
13770.903904 0.997929
15480.241474 0.997955
17401.753565 0.997977
19561.776710 0.997996
21989.916511 0.998016
24719.453420 0.998038
27787.798878 0.998064
31237.008091 0.998102
35114.356441 0.998165
39472.987446 0.998294
44372.641160 0.998650
49880.472975 0.999373
56071.974061 0.999885
63032.006067 0.999993
70855.964237 0.999999
79651.084921 0.999999
89537.915367 0.999999
100651.965961 0.999999
113145.567554 0.999999
127189.959331 1.000000
142977.635840 1.000000
160724.985352 1.000000
180675.255712 1.000000
203101.888327 1.000000
228312.266003 1.000000
256651.925970 1.000000
288509.295875 1.000000
324321.017625 1.000000
364577.932072 1.000000
409831.806546 1.000000
460702.897462 1.000000
517888.451653 1.000000
582172.262933 1.000000
654435.414898 1.000000
735668.357190 1.000000
826984.480744 1.000000
929635.378098 1.000000
1045027.997907 1.000000
1174743.928791 1.000000
1320561.076827 1.000000
1484478.033801 1.000000
1668741.470203 1.000000
1875876.928435 1.000000
2108723.438272 1.000000
2370472.429035 1.000000
2664711.471800 1.000000
2995473.451185 1.000000
3367291.840678 1.000000
3785262.839106 1.000000
4255115.219901 1.000000
4783288.850532 1.000000
5377022.958302 1.000000
6044455.352281 1.000000
6794733.961348 1.000000
7638142.217076 1.000000
8586240.000000 1.000000


==> data/ycsb_workloada_query_cdf.csv <==
Latency_nsec cdf
62.055075 0.000000
70.015134 0.000001
78.996262 0.000008
89.129435 0.000019
100.562433 0.000041
113.461988 0.000067
128.016222 0.000079
144.437387 0.000126
162.964962 0.000364
183.869144 0.001206
207.454792 0.006675
234.065868 0.028355
264.090455 0.172918
297.966419 0.651223
336.187791 0.761175
379.311976 0.821742
427.967876 0.866928
482.865067 0.899206
544.804146 0.927504
614.688405 0.957526
693.537003 0.974887
782.499833 0.983827
882.874291 0.989540
996.124190 0.993515
1123.901119 0.996084
1268.068516 0.997805
1430.728857 0.998841
1614.254304 0.999404
1821.321313 0.999689
2054.949654 0.999820
2318.546460 0.999875
2615.955906 0.999899
2951.515280 0.999909
3330.118229 0.999913
3757.286128 0.999915
4239.248602 0.999918
4783.034376 0.999926
5396.573777 0.999935
6088.814389 0.999961
6869.851539 0.999987
7751.075521 0.999995
8745.337712 0.999996
9867.137984 0.999997
11132.836170 0.999998
12560.890644 0.999998
14172.127512 0.999999
15990.044329 0.999999
18041.152780 0.999999
20355.365308 0.999999
22966.431352 0.999999
25912.429528 0.999999
29236.322950 0.999999
32986.585790 1.000000
37217.910198 1.000000
41992.003912 1.000000
47378.490171 1.000000
53455.923075 1.000000
60312.933180 1.000000
68049.520043 1.000000
76778.510578 1.000000
86627.204465 1.000000
97739.230639 1.000000
110276.641903 1.000000
124422.278238 1.000000
140382.433260 1.000000
158389.862707 1.000000
178707.178854 1.000000
201630.680323 1.000000
227494.673175 1.000000
256676.346279 1.000000
289601.272063 1.000000
326749.612875 1.000000
368663.123450 1.000000
415953.051622 1.000000
469309.052489 1.000000
529509.246029 1.000000
597431.564858 1.000000
674066.557600 1.000000
760531.834610 1.000000
858088.366695 1.000000
968158.874553 1.000000
1092348.577089 1.000000
1232468.601208 1.000000
1390562.394481 1.000000
1568935.525862 1.000000
1770189.309074 1.000000
1997258.739003 1.000000
2253455.294344 1.000000
2542515.230722 1.000000
2868654.068567 1.000000
3236628.070373 1.000000
3651803.603896 1.000000
4120235.402857 1.000000
4648754.866456 1.000000
5245069.685439 1.000000
5917876.247600 1.000000
6676986.461997 1.000000
7533470.851434 1.000000
8499820.000000 1.000000


==> vldb_review_notes.txt <==
1. Explain and clarify why the metadata/fingerprinting scheme won't work in
other hash tables. Such as cuckoo hashing and chaining.
- Metadata scheme helps to quickly locate a key-value in a block.
- It further helps to synchronize operations.
2. Compare against CLHT in both DRAM and PMEM settings.
3. Supporting different key-value sizes.
4. Elaborate on the PMEM implementation. Especially, the recovery process.
5. Explain how we chose the size of the benchmark.
6. Explain that the mremap is only a small fraction of the resize process.
Operations can continue after the remap while the table gets fixed.
7. Explain that insertions are measuring the resizing as well.


